Constraints on Population I/II neutron star-black hole binary formation by gravitational wave and radio observations

Two neutron star (NS)-black hole (BH) binaries, GW200105 and GW200115 found in the LIGO/Virgo O3b run have smaller BH mass of 6--9\,$M_{\odot}$ which is consistent with Population I and II origin. Our population synthesis simulations using $10^6$ Population I and II binaries with appropriate initial parameters show consistent binary mass, event rate, and no detection of radio pulsar (PSR) and BH binaries in our galaxy so far. Especially, we found possible progenitors of GW200105 and GW200115 which were formed at redshift $z=0.15$ and $z=1.6$ with binary mass of $(34M_{\odot},\, 9.2M_{\odot})$ and $(23.7M_{\odot},\, 10.6M_{\odot})$, respectively. The final masses of these binaries are $(6.85M_{\odot},\,2.14M_{\odot})$ and $(6.04M_{\odot},\,1.31M_{\odot})$ which look like $(9.0_{-1.7}^{+1.7}M_{\odot},\, 1.91_{-0.24}^{+0.33}M_{\odot})$ of GW200105 and $(5.9_{-2.5}^{+2.0}M_{\odot},\,1.44_{-0.29}^{+0.85}M_{\odot})$ of GW200115, respectively. We also estimate that 2.68-19.7 PSR-BH binaries in our galaxy will be observed by SKA. The existence of NS-BHs in our galaxy can be confirmed in future SKA era. Using the GW observation of NS-BH mergers and the radio observation of PSR-BHs in future, we can get more severe constraints on the NS-BH formation process.

==> nsbhBHmass_BHkick.txt <==
  0.000000000000000E+000  0.000000000000000E+000
   1.00000000000000       0.000000000000000E+000
   2.00000000000000       0.000000000000000E+000
   3.00000000000000       0.000000000000000E+000
   4.00000000000000       0.000000000000000E+000
   5.00000000000000       0.000000000000000E+000
   6.00000000000000        1.00000000000000     
   7.00000000000000       0.000000000000000E+000
   8.00000000000000        1.00000000000000     
   9.00000000000000        6.00000000000000     
   10.0000000000000        8.00000000000000     
   11.0000000000000        7.00000000000000     
   12.0000000000000        8.00000000000000     
   13.0000000000000        5.00000000000000     
   14.0000000000000        2.00000000000000     
   15.0000000000000       0.000000000000000E+000
   16.0000000000000        3.00000000000000     
   17.0000000000000        2.00000000000000     
   18.0000000000000       0.000000000000000E+000
   19.0000000000000       0.000000000000000E+000
   20.0000000000000       0.000000000000000E+000
   21.0000000000000       0.000000000000000E+000
   22.0000000000000       0.000000000000000E+000
   23.0000000000000       0.000000000000000E+000
   24.0000000000000        1.00000000000000     
   25.0000000000000       0.000000000000000E+000
   26.0000000000000       0.000000000000000E+000
   27.0000000000000       0.000000000000000E+000
   28.0000000000000       0.000000000000000E+000
   29.0000000000000       0.000000000000000E+000
   30.0000000000000       0.000000000000000E+000
   31.0000000000000       0.000000000000000E+000
   32.0000000000000       0.000000000000000E+000
   33.0000000000000       0.000000000000000E+000
   34.0000000000000       0.000000000000000E+000
   35.0000000000000       0.000000000000000E+000
   36.0000000000000       0.000000000000000E+000
   37.0000000000000       0.000000000000000E+000
   38.0000000000000       0.000000000000000E+000
   39.0000000000000       0.000000000000000E+000
   40.0000000000000       0.000000000000000E+000
   41.0000000000000       0.000000000000000E+000
   42.0000000000000       0.000000000000000E+000
   43.0000000000000       0.000000000000000E+000
   44.0000000000000       0.000000000000000E+000
   45.0000000000000       0.000000000000000E+000
   46.0000000000000       0.000000000000000E+000
   47.0000000000000       0.000000000000000E+000
   48.0000000000000       0.000000000000000E+000
   49.0000000000000       0.000000000000000E+000
   50.0000000000000       0.000000000000000E+000
   51.0000000000000       0.000000000000000E+000
   52.0000000000000       0.000000000000000E+000
   53.0000000000000       0.000000000000000E+000
   54.0000000000000       0.000000000000000E+000
   55.0000000000000       0.000000000000000E+000
   56.0000000000000       0.000000000000000E+000
   57.0000000000000       0.000000000000000E+000
   58.0000000000000       0.000000000000000E+000
   59.0000000000000       0.000000000000000E+000
   60.0000000000000       0.000000000000000E+000
   61.0000000000000       0.000000000000000E+000
   62.0000000000000       0.000000000000000E+000
   63.0000000000000       0.000000000000000E+000
   64.0000000000000       0.000000000000000E+000
   65.0000000000000       0.000000000000000E+000
   66.0000000000000       0.000000000000000E+000
   67.0000000000000       0.000000000000000E+000
   68.0000000000000       0.000000000000000E+000
   69.0000000000000       0.000000000000000E+000
   70.0000000000000       0.000000000000000E+000
   71.0000000000000       0.000000000000000E+000
   72.0000000000000       0.000000000000000E+000
   73.0000000000000       0.000000000000000E+000
   74.0000000000000       0.000000000000000E+000
   75.0000000000000       0.000000000000000E+000
   76.0000000000000       0.000000000000000E+000
   77.0000000000000       0.000000000000000E+000
   78.0000000000000       0.000000000000000E+000
   79.0000000000000       0.000000000000000E+000
   80.0000000000000       0.000000000000000E+000
   81.0000000000000       0.000000000000000E+000
   82.0000000000000       0.000000000000000E+000
   83.0000000000000       0.000000000000000E+000
   84.0000000000000       0.000000000000000E+000
   85.0000000000000       0.000000000000000E+000
   86.0000000000000       0.000000000000000E+000
   87.0000000000000       0.000000000000000E+000
   88.0000000000000       0.000000000000000E+000
   89.0000000000000       0.000000000000000E+000
   90.0000000000000       0.000000000000000E+000
   91.0000000000000       0.000000000000000E+000
   92.0000000000000       0.000000000000000E+000
   93.0000000000000       0.000000000000000E+000
   94.0000000000000       0.000000000000000E+000
   95.0000000000000       0.000000000000000E+000
   96.0000000000000       0.000000000000000E+000
   97.0000000000000       0.000000000000000E+000
   98.0000000000000       0.000000000000000E+000
   99.0000000000000       0.000000000000000E+000
   100.000000000000       0.000000000000000E+000
   101.000000000000       0.000000000000000E+000
   102.000000000000       0.000000000000000E+000
   103.000000000000       0.000000000000000E+000
   104.000000000000       0.000000000000000E+000
   105.000000000000       0.000000000000000E+000
   106.000000000000       0.000000000000000E+000
   107.000000000000       0.000000000000000E+000
   108.000000000000       0.000000000000000E+000
   109.000000000000       0.000000000000000E+000
   110.000000000000       0.000000000000000E+000
   111.000000000000       0.000000000000000E+000
   112.000000000000       0.000000000000000E+000
   113.000000000000       0.000000000000000E+000
   114.000000000000       0.000000000000000E+000
   115.000000000000       0.000000000000000E+000
   116.000000000000       0.000000000000000E+000
   117.000000000000       0.000000000000000E+000
   118.000000000000       0.000000000000000E+000
   119.000000000000       0.000000000000000E+000
   120.000000000000       0.000000000000000E+000
   121.000000000000       0.000000000000000E+000
   122.000000000000       0.000000000000000E+000
   123.000000000000       0.000000000000000E+000
   124.000000000000       0.000000000000000E+000
   125.000000000000       0.000000000000000E+000
   126.000000000000       0.000000000000000E+000
   127.000000000000       0.000000000000000E+000
   128.000000000000       0.000000000000000E+000
   129.000000000000       0.000000000000000E+000
   130.000000000000       0.000000000000000E+000
   131.000000000000       0.000000000000000E+000
   132.000000000000       0.000000000000000E+000
   133.000000000000       0.000000000000000E+000
   134.000000000000       0.000000000000000E+000
   135.000000000000       0.000000000000000E+000
   136.000000000000       0.000000000000000E+000
   137.000000000000       0.000000000000000E+000
   138.000000000000       0.000000000000000E+000
   139.000000000000       0.000000000000000E+000
   140.000000000000       0.000000000000000E+000
   141.000000000000       0.000000000000000E+000
   142.000000000000       0.000000000000000E+000
   143.000000000000       0.000000000000000E+000
   144.000000000000       0.000000000000000E+000
   145.000000000000       0.000000000000000E+000
   146.000000000000       0.000000000000000E+000
   147.000000000000       0.000000000000000E+000
   148.000000000000       0.000000000000000E+000
   149.000000000000       0.000000000000000E+000
   150.000000000000       0.000000000000000E+000
   151.000000000000       0.000000000000000E+000
   152.000000000000       0.000000000000000E+000
   153.000000000000       0.000000000000000E+000
   154.000000000000       0.000000000000000E+000
   155.000000000000       0.000000000000000E+000
   156.000000000000       0.000000000000000E+000
   157.000000000000       0.000000000000000E+000
   158.000000000000       0.000000000000000E+000
   159.000000000000       0.000000000000000E+000
   160.000000000000       0.000000000000000E+000
   161.000000000000       0.000000000000000E+000
   162.000000000000       0.000000000000000E+000
   163.000000000000       0.000000000000000E+000
   164.000000000000       0.000000000000000E+000
   165.000000000000       0.000000000000000E+000
   166.000000000000       0.000000000000000E+000
   167.000000000000       0.000000000000000E+000
   168.000000000000       0.000000000000000E+000
   169.000000000000       0.000000000000000E+000
   170.000000000000       0.000000000000000E+000
   171.000000000000       0.000000000000000E+000
   172.000000000000       0.000000000000000E+000
   173.000000000000       0.000000000000000E+000
   174.000000000000       0.000000000000000E+000
   175.000000000000       0.000000000000000E+000
   176.000000000000       0.000000000000000E+000
   177.000000000000       0.000000000000000E+000
   178.000000000000       0.000000000000000E+000
   179.000000000000       0.000000000000000E+000
   180.000000000000       0.000000000000000E+000
   181.000000000000       0.000000000000000E+000
   182.000000000000       0.000000000000000E+000
   183.000000000000       0.000000000000000E+000
   184.000000000000       0.000000000000000E+000
   185.000000000000       0.000000000000000E+000
   186.000000000000       0.000000000000000E+000
   187.000000000000       0.000000000000000E+000
   188.000000000000       0.000000000000000E+000
   189.000000000000       0.000000000000000E+000
   190.000000000000       0.000000000000000E+000
   191.000000000000       0.000000000000000E+000
   192.000000000000       0.000000000000000E+000
   193.000000000000       0.000000000000000E+000
   194.000000000000       0.000000000000000E+000
   195.000000000000       0.000000000000000E+000
   196.000000000000       0.000000000000000E+000
   197.000000000000       0.000000000000000E+000
   198.000000000000       0.000000000000000E+000
   199.000000000000       0.000000000000000E+000

